3DCodeFactory: Scaling Training Data for 3D Code Agents

As code agents evolve, their scope is expanding from generating simple static 3D meshes to constructing structurally complete, complex, interactive 3D scenes. However, existing datasets mainly rely on converting or captioning pre-existing 3D assets, consisting mostly of single-turn code data for static single objects and struggling to scale task diversity and scene complexity, leaving such training data scarce. We present 3DCodeFactory, an automated framework that directly constructs diverse, complex 3D training data from abundant raw text (e.g., diffusion prompts and product descriptions). The framework first leverages an image generator to synthesize 3D reference images from raw text as visual anchors, guiding the generation of concrete modeling specifications and interactive functional requirements; meanwhile, it jointly constructs visual, specification, and functional rubrics from the reference images and requirements to automatically score and filter multi-turn agent rollouts. Based on this framework, we release 3DCodeFactory-Data, comprising 5,045 high-quality task instances and multi-turn interaction trajectories. Fine-tuning Qwen3.5-9B and Qwen3.8-27B on 3DCodeFactory-Data significantly improves performance on BlenderWorld, P3D-Bench, and 3DCodeBench, consistently outperforming models trained on existing open-source 3D code datasets, with our 27B model further surpassing the same-series 2.4T flagship Qwen3.8-Max in overall performance.

==> README.txt <==
3DCodeFactory — Dots Studio preprint edition

Compile main.tex with pdfLaTeX (latexmk -pdf main.tex).
The PDF includes the main paper, references, and appendices A–F.
The Dots class, logo, and font assets are bundled in this archive.

